Tidal features and disc thicknesses of edge-on galaxies in the SDSS Stripe 82

We examine deep optical images of edge-on galaxies selected from the Sloan Digital Sky Survey (SDSS) Stripe\,82. The entire sample consists of over 800 genuine edge-on galaxies with spectroscopic redshifts out to $z\sim0.2$. To discern the faintest details around the galaxies, we use three different data sources with a photometric depth of down to 30 mag\,arcsec$^{-2}$ in the $r$ band: SDSS Stripe\,82, Hyper Suprime-Cam Strategic Program, and DESI Legacy Imaging Surveys. Our analysis of the deep images reveals a variety of low surface brightness features. 49 galaxies exhibit prominent tidal structures, including tidal tails, stellar streams, bridges, and diffuse shells. Additionally, 56 galaxies demonstrate peculiar structural features such as lopsided discs, faint warps, and dim polar rings. Overall, we detect low surface brightness structures in 94 galaxies out of 838, accounting for 11\% of the sample. Notably, the fraction of tidal structures is only 5.8\%, which is significantly lower than that obtained in modern cosmological simulations and observations. Previous studies have shown that strongly interacting galaxies have stellar discs about 1.5--2 times thicker than those without apparent interactions. In an analysis where tidal features are carefully masked for precise disc axis ratio measurements, we show that discs of galaxies with tidal features are 1.33 times thicker, on average, than control galaxies that do not have visible tidal features. Furthermore, we find that edge-on galaxies with tidal structures tend to have a higher fraction of oval and boxy discs than galaxies without tidal features.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
